Fair Coresets and Streaming Algorithms for Fair k-Means Clustering

We study fair clustering problems as proposed by Chierichetti et al. (NIPS 2017). Here, points have a sensitive attribute and all clusters in the solution are required to be balanced with respect to it (to counteract any form of data-inherent bias). Previous algorithms for fair clustering do not scale well. We show how to model and compute so-called coresets for fair clustering problems, which can be used to significantly reduce the input data size. We prove that the coresets are composable and show how to compute them in a streaming setting. Furthermore, we propose a variant of Lloyd's algorithm that computes fair clusterings and extend it to a fair k-means++ clustering algorithm. We implement these algorithms and provide empirical evidence that the combination of our approximation algorithms and the coreset construction yields a scalable algorithm for fair k-means clustering.

==> adult-balanced1000.auswertung.csv <==
k;fairlet cost;fairlet cluster cost;sum;fairlet algo cost;Lloyd with Fairlet Init;Lloyd with 0only;Lloyd with 1only
5;12543597748.50;523235000.0;13066832748.5;13066830728.53;13066829803.69;15291284858.170002;13069391280.0;
10;12543597748.50;63019600.0;12606617348.5;12606611891.971998;12607472768.322002;15083875621.916;12744146220.834;
15;12543597748.50;16333780.0;12559931528.5;12559920750.796001;12561329463.144001;14590853885.682001;12694493588.838001;
20;12543597748.50;6569840.0;12550167588.5;12550153880.776;12549692980.928;14585965279.210001;12689265360.924;
25;12543597748.50;3021204.0;12546618952.5;12546606499.216;12546386066.85;15059021789.001999;12685943678.902002;
30;12543597748.50;1584484.0;12545182232.5;12545167465.574001;12544849538.633999;15058081724.388;12684859666.5;
35;12543597748.50;773261.0;12544371009.5;12544359592.416;12544354028.768;15057611630.574;12684786809.014;
40;12543597748.50;450122.0;12544047870.5;12544037221.392;12544027076.671999;14108772352.354;12684613761.714;
45;12543597748.50;289960.4;12543887708.9;12543879045.076;12543876472.102;13608864499.492;12684574112.932;
50;12543597748.50;182026.4;12543779774.9;12543772260.878;12543767312.581997;12633867982.05;12684706759.716;
55;12543597748.50;117767.8;12543715516.3;12543709001.242;12543704744.128;13159834109.814;12684705876.099998;
60;12543597748.50;80782.4;12543678530.9;12543673660.432001;12543672714.876;12633844158.880001;12684587388.880001;
65;12543597748.50;56068.2;12543653816.7;12543650153.014;12543650317.668001;12685363419.812;12684576896.11;
70;12543597748.50;45904.6;12543643653.1;12543639981.934;12543637314.345999;12607744625.67;12684655853.221998;
75;12543597748.50;36112.0;12543633860.5;12543630562.514002;12543629800.894001;12555050058.704;12684281438.630001;
80;12543597748.50;30424.8;12543628173.3;12543625310.731998;12543624917.359999;12607742594.98;12684459798.074;
85;12543597748.50;25655.0;12543623403.5;12543620950.338;12543620113.616001;12607758307.088;12684563123.815998;
90;12543597748.50;21953.4;12543619701.9;12543617626.322;12543616960.855999;12582418309.268;12684248474.184;
95;12543597748.50;19179.4;12543616927.9;12543615348.336;12543614204.382002;12607575487.411999;12684522853.508;
100;12543597748.50;16364.2;12543614112.7;12543612661.66;12543611567.978;12578265658.46;12684469382.5;


==> adult-balanced1000.auswertung.normalized.csv <==
k;fairlet cost;fairlet cluster cost;sum;fairlet algo cost;Lloyd with Fairlet Init;Lloyd with 0only;Lloyd with 1only
5;0.9599571624596331;0.040042992127966685;1.0000001545875998;1;0.9999999292223172;1.1702366990017823;1.0001959581112816;
10;0.9950015004814953;0.004998932349153339;1.0000004328306487;1;1.000068287685651;1.1965051158211308;1.0109096980251755;
15;0.9987003897062833;0.0013004683965832208;1.0000008581028665;1;1.0001121593341191;1.1616995182678431;1.0107144655378077;
20;0.9994776054271302;0.0005234868084018883;1.000001092235532;1;0.999963275362806;1.1622140587098622;1.0110844441804883;
25;0.9997601940639337;0.0002407984979993424;1.000000992561933;1;0.9999824309173948;1.2002465997433642;1.0111055670467317;
30;0.9998748747612729;0.00012630233947438996;1.0000011771007473;1;0.9999746574176172;1.2003093434750751;1.0111351403884672;
35;0.9999392680104243;6.164212643166686e-05;1.0000009101368559;1;0.9999995564821018;1.2003491704492788;1.0111944508257638;
40;0.9999649655940712;3.58833437796552e-05;1.000000848937851;1;0.9999991912715323;1.124739356504266;1.0112066424741046;
45;0.9999775749929516;2.311568845315211e-05;1.0000006906814047;1;0.9999997948821101;1.0849008070461308;1.0112162328216348;
50;0.9999860877274898;1.4511296619096868e-05;1.0000005990241088;1;0.9999996055177103;1.0071825061311894;1.0112354159424235;
55;0.9999911307937717;9.388594712165226e-06;1.0000005193884838;1;0.9999996606176053;1.049118255893133;1.0112404452976418;
60;0.9999939481898161;6.440091012158703e-06;1.0000003882808284;1;0.9999999246188934;1.0071885239435425;1.011233848413364;
65;0.999995822227712;4.46984723872643e-06;1.0000002920749507;1;1.0000000131264823;1.0112976099515936;1.0112349070148563;
70;0.9999966330798667;3.6595916389592e-06;1.0000002926715057;1;0.9999997873354142;1.0051105296252385;1.01124202157357;
75;0.9999973840098496;2.878911318380092e-06;1.000000262921168;1;0.9999999392823317;1.000910382056701;1.011212931966948;
80;0.9999978026901063;2.4255188788180187e-06;1.000000228208985;1;0.9999999686396883;1.0051115433265647;1.0112275744733468;
85;0.9999981503077866;2.0452626958014626e-06;1.0000001955704825;1;0.9999999332950189;1.0051131453193562;1.0112361633085063;
90;0.9999984153038946;1.7501649567132976e-06;1.0000001654688513;1;0.9999999469478407;1.0030932609795582;1.0112113468419903;
95;0.9999985969088248;1.5290169115831732e-06;1.0000001259257363;1;0.999999908801891;1.0050990194851983;1.0112334045057185;
100;0.9999988110953039;1.3045842885453377e-06;1.0000001156795926;1;0.9999999128096483;1.0027626009934059;1.011229358290896;


==> adult-balancedCOR.auswertung.normalized.csv <==
n;input kmeans++;coreset kmeans++ i;coreset kmeans++ c
500;1;1.0;1.0;
1000;1;1.033621700398961;1.033621700398961;
1500;1;1.0;1.0;
2000;1;1.000000000009493;1.000000000009493;
2500;1;1.0;1.0;
3000;1;1.0000000059852392;1.0000000059852392;
3500;1;1.0000000000699856;1.0000000000699856;
4000;1;1.0000000002756182;1.0000000002756182;
4500;1;1.0000000000035627;1.0000000000035627;
5000;1;1.0000000000060267;1.0000000000060267;


==> adult-balancedCOR.auswertung.time.csv <==
n;fairlet on input;kmeans++ on input fairlets;fair kmeans++ on input;bico;fairlet on coreset;kmeans++ on coreset fairlets;fair k-means++ on coreset i; fair k-means++ on coreset c;empty
500;0.04;0.0;0.20800000000000002;0.00;0.02;0.0;0.126;0.124;
1000;0.28;0.0;1.472;0.00;0.00;0.0;0.0;0.0;
1500;0.94;0.0;4.784000000000001;0.00;0.02;0.0;0.17;0.17400000000000002;
2000;2.12;0.0;11.318000000000001;0.00;0.04;0.0;0.45;0.322;
2500;3.83;0.0;21.84;0.00;0.01;0.0;0.10600000000000001;0.082;
3000;7.02;0.0;37.016;0.00;0.00;0.0;0.01;0.0;
3500;9.86;0.0;58.97399999999999;0.00;0.07;0.0;0.504;0.45600000000000007;
4000;14.64;0.0;87.00399999999999;0.00;0.00;0.0;0.01;0.01;
4500;20.46;0.0;122.30999999999999;0.00;0.06;0.0;0.7159999999999999;0.64;
5000;28.62;0.0;166.23200000000003;0.00;0.12;0.0;0.764;0.7780000000000001;
5500;39.10;0.0;218.87400000000002;0.00;0.21;0.0;1.3980000000000001;1.3980000000000001;
6000;50.26;0.0;284.268;0.00;0.16;0.0;1.892;1.7880000000000003;


==> adult-balancedCOR.fairalgo.auswertung.time.csv <==
n;fairlets input;kmeans++ input;bico;fairlet coreset;kmeans++ coreset;empty
500;0.05;0.0;0.00;0.00;0.0;
1000;0.28;0.0;0.00;0.01;0.0;
1500;0.94;0.0;0.00;0.02;0.0;
2000;2.14;0.0;0.00;0.04;0.0;
2500;3.84;0.0;0.00;0.00;0.0;
3000;7.00;0.0;0.00;0.05;0.0;
3500;9.88;0.0;0.00;0.06;0.0;
4000;14.64;0.0;0.00;0.08;0.0;
4500;20.46;0.0;0.00;0.10;0.0;
5000;28.71;0.0;0.00;0.09;0.0;


==> bank-full-balanced1000.auswertung.csv <==
k;fairlet cost;fairlet cluster cost;sum;fairlet algo cost;Lloyd with Fairlet Init;Lloyd with 0only;Lloyd with 1only
5;30896251.00;368203400.0;399099651.0;399099536.58199996;399099536.57400006;408558817.16;399134211.86;
10;30896251.00;76319660.0;107215911.0;107213201.31400001;106864529.49200001;108466404.664;108642930.822;
15;30896251.00;33263320.0;64159571.0;64156302.832;64090268.38399999;63853824.9;65685736.486;
20;30896251.00;16938380.0;47834631.0;47833341.769999996;48131395.50399999;48768956.24999999;48576067.621999994;
25;30896251.00;10737798.0;41634049.0;41631289.136;41243740.238;41744283.194;42811853.686000004;
30;30896251.00;7045366.0;37941617.0;37935189.221999995;37691051.946;38673960.794;38563130.004;
35;30896251.00;4827646.0;35723897.0;35717973.954;35606255.628;36172828.475999996;37009149.264;
40;30896251.00;3526582.0;34422833.0;34415794.166;34274375.14400001;34883473.368;36009689.848000005;
45;30896251.00;2498580.0;33394831.0;33389243.360000003;33442068.158000004;34118998.11;35355761.9;
50;30896251.00;1998770.0;32895021.0;32890637.048;32928493.963999998;33750337.06199999;34789985.018;
55;30896251.00;1510276.0;32406527.0;32402770.26;32464706.438;33512962.325999998;34445735.401999995;
60;30896251.00;1209532.0;32105783.0;32102296.183999997;32106237.051999997;33165816.858000003;34140450.084;
65;30896251.00;987254.2;31883505.2;31880067.72;31868886.658;33004261.527999997;34074978.542;
70;30896251.00;818492.2;31714743.2;31712577.896000005;31717639.484000005;32909364.582;33897178.284;
75;30896251.00;689005.6;31585256.6;31581360.736;31570882.304;32742800.606;33820728.220000006;
80;30896251.00;588213.2;31484464.2;31479786.234000005;31484499.614;32690920.179999996;33706156.58400001;
85;30896251.00;498059.2;31394310.2;31390269.792000003;31404901.528000005;32617578.115999997;33587373.5;
90;30896251.00;443198.0;31339449.0;31335577.494;31348510.356;32355584.398000002;33552847.001999997;
95;30896251.00;377040.8;31273291.8;31270513.847999997;31268854.090000004;32527522.353999995;33529064.736;
100;30896251.00;340895.4;31237146.4;31233314.334000003;31230409.864;32488602.902;33478027.544;


==> bank-full-balanced1000.auswertung.normalized.csv <==
k;fairlet cost;fairlet cluster cost;sum;fairlet algo cost;Lloyd with Fairlet Init;Lloyd with 0only;Lloyd with 1only
5;0.07741490071525549;0.9225853859751302;1.0000002866903857;1;0.9999999999799551;1.02370155740849;1.0000868837841732;
10;0.28817580877482424;0.7118494650344341;1.0000252738092583;1;0.996747864836357;1.0116888903105288;1.013335386785184;
15;0.48157779728836725;0.5184731434275988;1.0000509407159661;1;0.9989707254769196;0.9952852967105652;1.023839180041359;
20;0.6459145411282438;0.3541124114105566;1.0000269525388004;1;1.0062310874166631;1.0195598811494035;1.0155273669895633;
25;0.7421401460586277;0.25792614696417504;1.0000662930228028;1;0.9906909224757857;1.0027141618802837;1.0283576265472676;
30;0.8144483165535956;0.18572112448866174;1.0001694410422572;1;0.9935643585544999;1.0194745719515632;1.0165529893188416;
35;0.865005698245658;0.13516012991714943;1.0001658281628074;1;0.9968722098811125;1.0127346115036027;1.0361491755289047;
40;0.8977346520314495;0.10246987133262134;1.0002045233640708;1;0.9958908685553535;1.0135890864451425;1.0463129130280144;
45;0.9253354640858203;0.07483188442039615;1.0001673485062166;1;1.0015820902986763;1.0218559834414886;1.0588967686029047;
50;0.9393631067379622;0.06077018201511364;1.0001332887530758;1;1.0011509936990504;1.0261381381195311;1.0577473755594373;
55;0.9535064672584571;0.04660947159398833;1.0001159388524454;1;1.0019114469998405;1.034262257735737;1.0630490888775013;
60;0.9624311863211487;0.037677429460726206;1.0001086157818748;1;1.000122759692248;1.033129115372441;1.0634893494321391;
65;0.9691400680625656;0.03096775730437501;1.0001078253669407;1;0.9996492773447597;1.0352632189452575;1.068849001240453;
70;0.9742585765598396;0.025809702468345803;1.0000682790281854;1;1.0001596082165443;1.0377385493517683;1.068887505618884;
75;0.9783065162477614;0.021816843351356724;1.0001233595991181;1;0.9996682083432822;1.0367761186640718;1.0709078846449869;
80;0.9814631767299057;0.018685425486298105;1.0001486022162038;1;1.0001497271920767;1.0384733853335986;1.0707238077619279;
85;0.9842620405853948;0.015866674714816672;1.0001287153002114;1;1.0004661232954337;1.0390983681291195;1.0699931450910927;
90;0.9859799458272591;0.014143604025962554;1.0001235498532217;1;1.0004127213549032;1.0325510804514553;1.070758852567008;
95;0.9880314455394236;0.012057390608696851;1.0000888361481204;1;0.9999469225863041;1.0401978845665945;1.0722262160122595;
100;0.9892082111300919;0.010914480492033715;1.0001226916221255;1;0.9999070073073596;1.0401906936476963;1.0718691966531533;


==> bank-full-balancedCOR.auswertung.normalized.csv <==
n;input kmeans++;coreset kmeans++ i;coreset kmeans++ c
500;1;1.0;0.9967893815248232;
1000;1;1.0117195948346769;1.0145934602612798;
1500;1;1.0;1.0148783480600596;
2000;1;1.0006922279143802;1.034867424301542;
2500;1;1.0064572766102335;1.0064572766102335;
3000;1;1.0008403127827743;1.0100743933936875;
3500;1;0.9999729104506624;1.0038635950319852;
4000;1;1.0000000051347036;1.0000000051347036;
4500;1;1.0000000007539886;1.0000000007539886;
5000;1;1.005822391313386;1.0088720878840196;


==> bank-full-balancedCOR.auswertung.time.csv <==
n;fairlet on input;kmeans++ on input fairlets;fair kmeans++ on input;bico;fairlet on coreset;kmeans++ on coreset fairlets;fair k-means++ on coreset i; fair k-means++ on coreset c;empty
500;0.05;0.0;0.238;0.00;0.02;0.0;0.11599999999999999;0.122;
1000;0.39;0.0;1.6960000000000002;0.00;0.00;0.0;0.0;0.0;
1500;1.24;0.0;5.718;0.00;0.00;0.0;0.06;0.06;
2000;2.49;0.0;13.264;0.00;0.00;0.0;0.0;0.0;
2500;4.83;0.0;25.556;0.00;0.00;0.0;0.0;0.0;
3000;8.13;0.0;44.50600000000001;0.00;0.00;0.0;0.0;0.0;
3500;12.64;0.0;71.39;0.00;0.00;0.0;0.0;0.0;
4000;18.73;0.0;104.628;0.00;0.04;0.0;0.9640000000000001;0.748;
4500;26.72;0.0;147.23200000000003;0.00;0.00;0.0;0.064;0.06;
5000;35.43;0.0;201.906;0.00;0.00;0.0;0.0;0.0;


==> bank-full-balancedCOR.fairalgo.auswertung.time.csv <==
n;fairlets input;kmeans++ input;bico;fairlet coreset;kmeans++ coreset;empty
500;0.05;0.0;0.00;0.00;0.0;
1000;0.39;0.0;0.00;0.02;0.0;
1500;1.57;0.0;0.00;0.00;0.0;
2000;2.50;0.0;0.00;0.00;0.0;
2500;4.83;0.0;0.00;0.05;0.0;
3000;8.19;0.0;0.00;0.00;0.0;
3500;13.04;0.0;0.00;0.03;0.0;
4000;18.82;0.0;0.00;0.00;0.0;
4500;27.12;0.0;0.00;0.00;0.0;
5000;35.49;0.0;0.00;0.00;0.0;


==> diabetic-balanced1000.auswertung.csv <==
k;fairlet cost;fairlet cluster cost;sum;fairlet algo cost;Lloyd with Fairlet Init;Lloyd with 0only;Lloyd with 1only
5;5832.50;84176.6;90009.1;89399.714;89292.00600000001;89301.574;89445.188;
10;5832.50;50846.2;56678.7;56044.409999999996;55347.369999999995;55100.862;55816.088;
15;5832.50;37082.6;42915.1;42146.574;41790.004;41913.602;41885.85;
20;5832.50;29842.8;35675.3;34927.013999999996;34993.06799999999;34286.89599999999;34547.731999999996;
25;5832.50;25615.6;31448.1;30707.294;30071.714;30188.378000000004;30730.982;
30;5832.50;22448.4;28280.9;27589.46;27196.85;27625.426;27255.992;
35;5832.50;20583.2;26415.7;25786.196000000004;25293.840000000004;25457.379999999997;25409.908;
40;5832.50;18939.0;24771.5;24164.482;23558.99;23719.458000000002;23699.93;
45;5832.50;17439.4;23271.9;22675.404000000002;22144.064000000002;22410.688000000002;22500.174;
50;5832.50;16470.4;22302.9;21733.280000000002;21231.176;21317.914;21151.754;
55;5832.50;15323.8;21156.3;20574.438000000002;20216.773999999998;20091.264;20273.864;
60;5832.50;14456.6;20289.1;19786.516;19335.03;19214.542;19327.654000000002;
65;5832.50;13669.6;19502.1;19009.735999999997;18533.644;18682.082000000002;18617.882;
70;5832.50;13056.0;18888.5;18427.386000000002;17800.536;17875.184;17932.878;
75;5832.50;12395.8;18228.3;17786.878000000004;17264.003999999997;17248.81;17397.658;
80;5832.50;11908.8;17741.3;17304.82;16757.212000000003;16937.523999999998;16848.492;
85;5832.50;11344.2;17176.7;16826.730000000003;16163.91;16369.935999999998;16542.230000000003;
90;5832.50;10966.8;16799.3;16416.341999999997;15868.279999999999;15937.428;16156.544000000004;
95;5832.50;10393.2;16225.7;15879.019999999999;15461.144;15681.678;15704.966;
100;5832.50;10057.4;15889.9;15563.592;15009.564000000002;15218.802;15130.598000000002;


==> diabetic-balanced1000.auswertung.normalized.csv <==
k;fairlet cost;fairlet cluster cost;sum;fairlet algo cost;Lloyd with Fairlet Init;Lloyd with 0only;Lloyd with 1only
5;0.06524070088188424;0.9415757191348509;1.006816420016735;1;0.9987952086737101;0.9989022336245951;1.0005086593453754;
10;0.10406925507824956;0.9072483767783441;1.0113176318565937;1;0.9875627203498083;0.9831642798987447;0.9959260522146635;
15;0.13838609989984002;0.8798485020395727;1.0182346019394126;1;0.9915397631133672;0.9944723383684757;0.9938138744088665;
20;0.16699108604016366;0.8544331903093693;1.021424276349533;1;1.0018912008910923;0.9816726960970668;0.989140726430264;
25;0.1899385859268485;0.8341861708817455;1.024124756808594;1;0.9793019860362817;0.9831012136725562;1.000771412811562;
30;0.21140319527819681;0.813658549315572;1.0250617445937689;1;0.9857695656239738;1.001303613771346;0.9879132103346713;
35;0.22618691023677936;0.7982255312105747;1.024412441447354;1;0.9809062181951925;0.987248371182783;0.985407386184453;
40;0.24136664713110756;0.7837536099470289;1.0251202570781364;1;0.9749428934582584;0.9815835489459283;0.9807754207187226;
45;0.25721702687193576;0.7690888329927881;1.026305859864724;1;0.9765675619274523;0.9883258529814948;0.9922722435287149;
50;0.26836722298705024;0.7578423505333756;1.0262095735204257;1;0.9768969985202416;0.9808880205840995;0.9732426030493325;
55;0.2834828343792428;0.7447979867056392;1.028280821084882;1;0.9826160986754533;0.9765158105412162;0.9853909010783186;
60;0.2947714494052414;0.7306288787778505;1.025400328183092;1;0.9771821375728804;0.9710927381050813;0.97680935845401;
65;0.30681646499456916;0.719084157717919;1.025900622712488;1;0.9749553597167264;0.9827638847798836;0.979386667968456;
70;0.31651260791953884;0.7085106916412344;1.025023299560773;1;0.9659826955380431;0.97003362278296;0.9731645063494083;
75;0.3279102718307282;0.6969070120118885;1.0248172838426168;1;0.9706033852596275;0.9697491600268466;0.9781175763391414;
80;0.337044823349795;0.6881782069966633;1.0252230303464585;1;0.9683551750321588;0.9787749309152015;0.9736300059752138;
85;0.34662112008690926;0.6741773357033719;1.0207984557902812;1;0.9606091023032994;0.9728530736512676;0.9830923774256792;
90;0.3552862141882766;0.6680416380214302;1.023327852209707;1;0.9666148524439855;0.970826996659792;0.9841744281399599;
95;0.36730856186338956;0.6545240197442916;1.0218325816076812;1;0.9736837663785297;0.9875721549566662;0.9890387442046172;
100;0.3747528205571053;0.6462132906079778;1.0209661111650832;1;0.9644023050719912;0.9778463737677009;0.9721790445290522;


==> diabetic-balancedCOR.auswertung.normalized.csv <==
n;input kmeans++;coreset kmeans++ i;coreset kmeans++ c
500;1;1.0015947232313136;1.006519091275557;
1000;1;1.001262932439747;1.0015177820488028;
1500;1;1.0011318062508858;1.0123683071100031;
2000;1;1.0003074378668808;1.000784097142955;
2500;1;1.0000610685998408;1.0005701279871302;
3000;1;1.0000265570336617;1.0000265570336617;
3500;1;1.0002021985708527;1.0001766079927348;
4000;1;1.0002832777338437;1.0002832777338437;
4500;1;1.0024413093173317;1.0094639520746784;
5000;1;1.0001926419196605;1.0001926419196605;


==> diabetic-balancedCOR.auswertung.time.csv <==
n;fairlet on input;kmeans++ on input fairlets;fair kmeans++ on input;bico;fairlet on coreset;kmeans++ on coreset fairlets;fair k-means++ on coreset i; fair k-means++ on coreset c;empty
500;0.05;0.0;0.3;0.00;0.00;0.0;0.0;0.0;
1000;0.27;0.0;1.57;0.00;0.00;0.0;0.01;0.01;
1500;0.82;0.0;13.831999999999999;0.00;0.00;0.0;0.008;0.0;
2000;1.93;0.0;24.374;0.00;0.00;0.0;0.04;0.057999999999999996;
2500;3.48;0.0;39.077999999999996;0.02;0.04;0.0;0.7219999999999999;0.9719999999999999;
3000;6.28;0.002;40.978;0.01;0.06;0.0;0.9;1.2760000000000002;
3500;9.84;0.0;86.49199999999999;0.01;0.06;0.0;3.886;1.298;
4000;14.16;0.01;193.534;0.01;0.00;0.0;0.1;0.10400000000000001;
4500;20.55;0.01;225.698;0.01;0.00;0.0;0.07200000000000001;0.07200000000000001;
5000;24.71;0.01;739.7040000000001;0.02;0.12;0.0;2.758;3.614;


==> diabetic-balancedCOR.fairalgo.auswertung.time.csv <==
n;fairlets input;kmeans++ input;bico;fairlet coreset;kmeans++ coreset;empty
500;0.04;0.0;0.00;0.00;0.0;
1000;0.29;0.0;0.00;0.00;0.0;
1500;0.81;0.0;0.00;0.00;0.0;
2000;1.94;0.0;0.01;0.06;0.0;
2500;3.47;0.0;0.00;0.00;0.0;
3000;6.36;0.0;0.00;0.00;0.0;
3500;9.90;0.006;0.01;0.00;0.0;
4000;14.26;0.008;0.01;0.00;0.0;
4500;19.82;0.01;0.01;0.00;0.0;
5000;25.28;0.01;0.01;0.00;0.0;


==> diabetic.lastexperiment.auswertung.time.csv <==
n;bico;fairlets on coreset; kmeanspp on cfairlets for algo;kmeanspp on cfairlets for fair lloyd;lloyd on coreset;fairlets on input; kmeanspp on input fairlets;empty
6000;0.02;0.00;0.0;0.0;0.07;43.84;0.022000000000000002;
8000;0.04;0.09;0.0;0.0;2.782;105.56;0.034;
10000;0.04;0.00;0.0;0.0;0.20800000000000002;194.37;0.04;
12000;0.06;0.11;0.0;0.0;4.023999999999999;342.62;0.044;
14000;0.08;0.14;0.0;0.0;5.004;576.04;0.042;
16000;0.08;0.08;0.0;0.0;7.0920000000000005;894.58;0.066;
18000;0.05;0.05;0.0;0.0;2.5919999999999996;1185.24;0.07400000000000001;
20000;0.10;0.12;0.0;0.0;5.6899999999999995;1539.02;0.08399999999999999;
22000;0.08;0.10;0.0;0.0;7.692;2149.60;0.094;
24000;0.08;0.20;0.0;0.0;18.273999999999997;2914.90;0.094;


==> diabetic.lastexperimentBIG.auswertung.time1000.csv <==
n;k;bico;fairlets on coreset; kmeanspp on cfairlets for algo;kmeanspp on cfairlets for fair lloyd;lloyd on coreset;empty
30000;1000;0.12;1.54;0.01;0.02;42.05;
40000;1000;0.15;2.47;0.01;0.02;106.50;
50000;1000;0.26;8.48;0.02;0.02;182.09;
60000;1000;0.29;4.06;0.02;0.02;223.24;
70000;1000;0.26;0.03;0.00;0.00;2.36;
80000;1000;0.36;7.72;0.02;0.02;148.83;
94116;1000;0.34;0.19;0.00;0.00;16.87;


==> diabetic.lastexperimentBIG.auswertung.time2000.csv <==
n;k;bico;fairlets on coreset; kmeanspp on cfairlets for algo;kmeanspp on cfairlets for fair lloyd;lloyd on coreset;empty
30000;2000;0.10;0.42;0.018000000000000002;0.02;10.171999999999999;
40000;2000;0.14;0.59;0.018000000000000002;0.014000000000000002;17.418;
50000;2000;0.20;7.90;0.048;0.052000000000000005;333.26599999999996;
60000;2000;0.39;60.32;0.08600000000000001;0.10800000000000001;615.282;
70000;400;0.26;1.01;0.02;0.02;40.40;
80000;400;0.29;0.02;0.00;0.00;0.32;
94116;400;0.38;3.48;0.05;0.04;97.27;

==> diabetic.lastexperimentBIG.auswertung.time400.csv <==
n;k;bico;fairlets on coreset; kmeanspp on cfairlets for algo;kmeanspp on cfairlets for fair lloyd;lloyd on coreset;empty
30000;400;0.12;0.10;0.0;0.0;16.466;
40000;400;0.14;0.00;0.0;0.0;0.28;
50000;400;0.17;0.19;0.0;0.0;21.126;
60000;400;0.22;0.10;0.0;0.0;12.058;
70000;400;0.32;0.14;0.0;0.0;26.814;
80000;400;0.28;0.10;0.00;0.00;20.92;
94116;400;0.32;0.11;0.00;0.00;30.79;
